Routing and QoS Policy Optimization in SD-WAN

In modern SD-WAN networks, a global controller continuously optimizes application and user intents by selecting the proper routing policies for each application. Nevertheless, the competition between flows can still occur at each overlay link and it may degrade Quality of Service (QoS). To mitigate performance degradations in case of congestion, QoS policies can also be dynamically optimized to limit the rate of low-priority flows and share the bandwidth among all flows in a fair manner. This demonstration presents a comprehensive control plane architecture to coordinate path selection and rate allocation, in order to meet application requirements while optimizing a global objective (e.g., low congestion, best quality, and minimum cost).

==> QoS demo sigcomm 2022/data/Avg_DelayL3_ECMP_10.csv <==
Time,Delay
0.000000,0.000000
10.000000,0.002793
20.000000,0.003705
30.000000,0.003339
40.000000,0.003999
50.000000,0.003795
60.000000,0.003304
70.000000,0.003476
80.000000,0.004027
90.000000,0.003685
100.000000,0.003275
110.000000,0.003805
120.000000,0.003224
130.000000,0.003224
140.000000,0.003857
150.000000,0.003383
160.000000,0.003402
170.000000,0.003647
180.000000,0.003819
190.000000,0.003700
200.000000,0.003683
210.000000,0.004103
220.000000,0.003655
230.000000,0.003269
240.000000,0.003803
250.000000,0.004206
260.000000,0.004392
270.000000,0.004672
280.000000,0.005603
290.000000,0.004103
300.000000,0.004283
310.000000,0.004595
320.000000,0.006291
330.000000,0.005347
340.000000,0.004499
350.000000,0.005264
360.000000,0.004887
370.000000,0.006426
380.000000,0.004938
390.000000,0.006539
400.000000,0.006940
410.000000,0.006101
420.000000,0.006504
430.000000,0.007275
440.000000,0.005847
450.000000,0.006032
460.000000,0.005231
470.000000,0.005673
480.000000,0.006129
490.000000,0.007355
500.000000,0.006701
510.000000,0.006854
520.000000,0.006294
530.000000,0.005062
540.000000,0.005799
550.000000,0.007184
560.000000,0.007014
570.000000,0.004488
580.000000,0.004748
590.000000,0.005161
600.000000,0.004850
610.000000,0.004369
620.000000,0.004988
630.000000,0.005132
640.000000,0.004519
650.000000,0.004277
660.000000,0.004531
670.000000,0.004728
680.000000,0.004361
690.000000,0.004109
700.000000,0.005106
710.000000,0.004569
720.000000,0.004286
730.000000,0.004166
740.000000,0.004394
750.000000,0.005202
760.000000,0.004960
770.000000,0.004165
780.000000,0.003872
790.000000,0.004369
800.000000,0.004429
810.000000,0.004011
820.000000,0.004855
830.000000,0.004463
840.000000,0.004970
850.000000,0.004667
860.000000,0.004672
870.000000,0.004201
880.000000,0.005837
890.000000,0.004492
900.000000,0.005448
910.000000,0.004176
920.000000,0.003985
930.000000,0.004799
940.000000,0.006356
950.000000,0.004842
960.000000,0.005754
970.000000,0.006758
980.000000,0.006396
990.000000,0.006011
1000.000000,0.007137
1010.000000,0.007070
1020.000000,0.007083
1030.000000,0.005977
1040.000000,0.005257
1050.000000,0.005726
1060.000000,0.005543
1070.000000,0.005414
1080.000000,0.006430
1090.000000,0.007407
1100.000000,0.006169
1110.000000,0.004923
1120.000000,0.005312
1130.000000,0.007401
1140.000000,0.006130
1150.000000,0.004996
1160.000000,0.005154
1170.000000,0.004836
1180.000000,0.007106
1190.000000,0.004923


==> QoS demo sigcomm 2022/data/Avg_DelayL3_UCMP_10.csv <==
Time,Delay
0.000000,0.000000
10.000000,0.000931
20.000000,0.001930
30.000000,0.001757
40.000000,0.002552
50.000000,0.002550
60.000000,0.002878
70.000000,0.002579
80.000000,0.003958
90.000000,0.003200
100.000000,0.002448
110.000000,0.002829
120.000000,0.002672
130.000000,0.002107
140.000000,0.003064
150.000000,0.002701
160.000000,0.003504
170.000000,0.003684
180.000000,0.003806
190.000000,0.003303
200.000000,0.004382
210.000000,0.004418
220.000000,0.003760
230.000000,0.003817
240.000000,0.004436
250.000000,0.005457
260.000000,0.004868
270.000000,0.004714
280.000000,0.005832
290.000000,0.004586
300.000000,0.004794
310.000000,0.005799
320.000000,0.007296
330.000000,0.004994
340.000000,0.004511
350.000000,0.006149
360.000000,0.004561
370.000000,0.006649
380.000000,0.006197
390.000000,0.007189
400.000000,0.006811
410.000000,0.005024
420.000000,0.005206
430.000000,0.006879
440.000000,0.009137
450.000000,0.008173
460.000000,0.006647
470.000000,0.005013
480.000000,0.006132
490.000000,0.008148
500.000000,0.007581
510.000000,0.006534
520.000000,0.007397
530.000000,0.005200
540.000000,0.005466
550.000000,0.005539
560.000000,0.006188
570.000000,0.005597
580.000000,0.004750
590.000000,0.004747
600.000000,0.004427
610.000000,0.004963
620.000000,0.005243
630.000000,0.006777
640.000000,0.006957
650.000000,0.004785
660.000000,0.004361
670.000000,0.004701
680.000000,0.005288
690.000000,0.004702
700.000000,0.004273
710.000000,0.004340
720.000000,0.004437
730.000000,0.004576
740.000000,0.004180
750.000000,0.004582
760.000000,0.004929
770.000000,0.003756
780.000000,0.004097
790.000000,0.004660
800.000000,0.004526
810.000000,0.003990
820.000000,0.004160
830.000000,0.004330
840.000000,0.004067
850.000000,0.004903
860.000000,0.004605
870.000000,0.004154
880.000000,0.004762
890.000000,0.005090
900.000000,0.006273
910.000000,0.005289
920.000000,0.005250
930.000000,0.005871
940.000000,0.008128
950.000000,0.008270
960.000000,0.005743
970.000000,0.006972
980.000000,0.005699
990.000000,0.005026
1000.000000,0.006433
1010.000000,0.005190
1020.000000,0.005521
1030.000000,0.006571
1040.000000,0.004954
1050.000000,0.005069
1060.000000,0.005739
1070.000000,0.005268
1080.000000,0.005963
1090.000000,0.004917
1100.000000,0.004375
1110.000000,0.004975
1120.000000,0.004738
1130.000000,0.004977
1140.000000,0.004356
1150.000000,0.004231
1160.000000,0.004355
1170.000000,0.004449
1180.000000,0.004572
1190.000000,0.004062


==> QoS demo sigcomm 2022/data/Avg_DelayL3_UCMP_KF_10.csv <==
Time,Delay
0.000000,0.000000
10.000000,0.000655
20.000000,0.001263
30.000000,0.001228
40.000000,0.001674
50.000000,0.001795
60.000000,0.002102
70.000000,0.001875
80.000000,0.002305
90.000000,0.002125
100.000000,0.002175
110.000000,0.002120
120.000000,0.002042
130.000000,0.001784
140.000000,0.002177
150.000000,0.002327
160.000000,0.003303
170.000000,0.002937
180.000000,0.002834
190.000000,0.002590
200.000000,0.003151
210.000000,0.003115
220.000000,0.003078
230.000000,0.003597
240.000000,0.003508
250.000000,0.003862
260.000000,0.004692
270.000000,0.004764
280.000000,0.004610
290.000000,0.004348
300.000000,0.004211
310.000000,0.004940
320.000000,0.006844
330.000000,0.004270
340.000000,0.003966
350.000000,0.004358
360.000000,0.004258
370.000000,0.004280
380.000000,0.004261
390.000000,0.005073
400.000000,0.005368
410.000000,0.004645
420.000000,0.004354
430.000000,0.004693
440.000000,0.004641
450.000000,0.004634
460.000000,0.004735
470.000000,0.004909
480.000000,0.004702
490.000000,0.004890
500.000000,0.004787
510.000000,0.004671
520.000000,0.004807
530.000000,0.004541
540.000000,0.004303
550.000000,0.005199
560.000000,0.004516
570.000000,0.004502
580.000000,0.004271
590.000000,0.004502
600.000000,0.004490
610.000000,0.004455
620.000000,0.004228
630.000000,0.005712
640.000000,0.006899
650.000000,0.004689
660.000000,0.004154
670.000000,0.004373
680.000000,0.004268
690.000000,0.003994
700.000000,0.003720
710.000000,0.003873
720.000000,0.003873
730.000000,0.004228
740.000000,0.003644
750.000000,0.003762
760.000000,0.004181
770.000000,0.003480
780.000000,0.003657
790.000000,0.003983
800.000000,0.004070
810.000000,0.003908
820.000000,0.004013
830.000000,0.003810
840.000000,0.003924
850.000000,0.004447
860.000000,0.003895
870.000000,0.003828
880.000000,0.004315
890.000000,0.004072
900.000000,0.004113
910.000000,0.003663
920.000000,0.004118
930.000000,0.004109
940.000000,0.004741
950.000000,0.004682
960.000000,0.004942
970.000000,0.005216
980.000000,0.005286
990.000000,0.004597
1000.000000,0.004976
1010.000000,0.005251
1020.000000,0.005198
1030.000000,0.004639
1040.000000,0.005294
1050.000000,0.004873
1060.000000,0.004932
1070.000000,0.004916
1080.000000,0.004840
1090.000000,0.005203
1100.000000,0.005296
1110.000000,0.004740
1120.000000,0.005840
1130.000000,0.004854
1140.000000,0.006628
1150.000000,0.004956
1160.000000,0.004590
1170.000000,0.004376
1180.000000,0.004813
1190.000000,0.004502


==> QoS demo sigcomm 2022/data/Avg_Delay_ECMP_10.csv <==
Time,Delay
0.000000,0.000000
10.000000,0.003334
20.000000,0.004478
30.000000,0.003987
40.000000,0.004680
50.000000,0.004481
60.000000,0.003946
70.000000,0.004106
80.000000,0.004696
90.000000,0.004281
100.000000,0.003731
110.000000,0.004380
120.000000,0.003731
130.000000,0.003743
140.000000,0.004516
150.000000,0.004000
160.000000,0.004049
170.000000,0.004275
180.000000,0.004302
190.000000,0.004436
200.000000,0.004344
210.000000,0.004629
220.000000,0.004220
230.000000,0.003792
240.000000,0.004386
250.000000,0.004961
260.000000,0.005071
270.000000,0.005260
280.000000,0.006202
290.000000,0.004684
300.000000,0.004946
310.000000,0.005182
320.000000,0.070940
330.000000,0.006565
340.000000,0.005447
350.000000,0.009725
360.000000,0.005568
370.000000,0.012387
380.000000,0.006930
390.000000,0.072505
400.000000,0.308266
410.000000,0.083670
420.000000,0.015836
430.000000,0.141231
440.000000,0.092859
450.000000,0.014904
460.000000,0.006131
470.000000,0.007533
480.000000,0.011280
490.000000,0.059909
500.000000,0.068510
510.000000,0.027560
520.000000,0.056160
530.000000,0.005958
540.000000,0.006668
550.000000,0.020279
560.000000,0.091693
570.000000,0.005451
580.000000,0.005490
590.000000,0.005913
600.000000,0.005764
610.000000,0.005439
620.000000,0.005657
630.000000,0.005820
640.000000,0.005492
650.000000,0.005195
660.000000,0.005540
670.000000,0.005755
680.000000,0.004968
690.000000,0.004765
700.000000,0.005822
710.000000,0.005412
720.000000,0.005764
730.000000,0.004496
740.000000,0.004713
750.000000,0.004578
760.000000,0.004085
770.000000,0.003642
780.000000,0.003909
790.000000,0.004299
800.000000,0.005254
810.000000,0.004479
820.000000,0.005499
830.000000,0.005110
840.000000,0.006332
850.000000,0.005172
860.000000,0.005236
870.000000,0.004438
880.000000,0.006474
890.000000,0.005443
900.000000,0.006513
910.000000,0.004839
920.000000,0.004668
930.000000,0.005523
940.000000,0.007410
950.000000,0.005631
960.000000,0.006682
970.000000,0.028816
980.000000,0.054838
990.000000,0.007837
1000.000000,0.058385
1010.000000,0.072474
1020.000000,0.126721
1030.000000,0.065984
1040.000000,0.006007
1050.000000,0.006494
1060.000000,0.006134
1070.000000,0.006551
1080.000000,0.024321
1090.000000,0.160529
1100.000000,0.025851
1110.000000,0.005635
1120.000000,0.005959
1130.000000,0.034431
1140.000000,0.021014
1150.000000,0.006483
1160.000000,0.006003
1170.000000,0.005451
1180.000000,0.016249
1190.000000,0.005730


==> QoS demo sigcomm 2022/data/Avg_Delay_UCMPC_10.csv <==
Time,Delay
0.000000,0.000000
10.000000,0.001111
20.000000,0.002290
30.000000,0.002078
40.000000,0.003019
50.000000,0.003002
60.000000,0.003407
70.000000,0.003026
80.000000,0.004613
90.000000,0.003774
100.000000,0.002850
110.000000,0.003242
120.000000,0.003158
130.000000,0.002460
140.000000,0.003591
150.000000,0.003146
160.000000,0.004178
170.000000,0.004309
180.000000,0.004356
190.000000,0.003884
200.000000,0.004932
210.000000,0.004958
220.000000,0.004333
230.000000,0.004470
240.000000,0.005234
250.000000,0.006149
260.000000,0.005614
270.000000,0.005541
280.000000,0.006606
290.000000,0.005341
300.000000,0.005541
310.000000,0.018107
320.000000,0.329707
330.000000,0.120867
340.000000,0.004472
350.000000,0.035577
360.000000,0.005305
370.000000,0.025035
380.000000,0.025592
390.000000,0.084324
400.000000,0.093630
410.000000,0.006375
420.000000,0.006129
430.000000,0.020277
440.000000,0.200158
450.000000,0.103147
460.000000,0.048832
470.000000,0.005907
480.000000,0.013752
490.000000,0.075938
500.000000,0.105296
510.000000,0.023178
520.000000,0.029961
530.000000,0.005929
540.000000,0.005976
550.000000,0.006133
560.000000,0.016476
570.000000,0.006125
580.000000,0.005364
590.000000,0.005449
600.000000,0.004293
610.000000,0.005020
620.000000,0.005074
630.000000,0.008768
640.000000,0.059123
650.000000,0.004832
660.000000,0.004987
670.000000,0.003886
680.000000,0.005705
690.000000,0.005415
700.000000,0.004769
710.000000,0.004021
720.000000,0.003319
730.000000,0.002499
740.000000,0.002270
750.000000,0.001583
760.000000,0.001425
770.000000,0.002090
780.000000,0.003037
790.000000,0.004279
800.000000,0.002398
810.000000,0.002598
820.000000,0.004210
830.000000,0.003813
840.000000,0.002381
850.000000,0.001563
860.000000,0.001836
870.000000,0.002813
880.000000,0.002482
890.000000,0.003545
900.000000,0.006498
910.000000,0.005856
920.000000,0.005007
930.000000,0.006485
940.000000,0.158198
950.000000,0.273913
960.000000,0.006170
970.000000,0.027338
980.000000,0.015044
990.000000,0.005502
1000.000000,0.030862
1010.000000,0.008893
1020.000000,0.006042
1030.000000,0.028656
1040.000000,0.005711
1050.000000,0.005723
1060.000000,0.006317
1070.000000,0.005631
1080.000000,0.006612
1090.000000,0.005522
1100.000000,0.004854
1110.000000,0.005425
1120.000000,0.005339
1130.000000,0.005525
1140.000000,0.004844
1150.000000,0.004375
1160.000000,0.004868
1170.000000,0.004816
1180.000000,0.004740
1190.000000,0.004445


==> QoS demo sigcomm 2022/data/Avg_Delay_UCMPC_IdP50_10.csv <==
Time,Delay
0.000000,0.000000
10.000000,0.001804
20.000000,0.002801
30.000000,0.003192
40.000000,0.002814
50.000000,0.003028
60.000000,0.003494
70.000000,0.003437
80.000000,0.003399
90.000000,0.003490
100.000000,0.003931
110.000000,0.003367
120.000000,0.004085
130.000000,0.003925
140.000000,0.003164
150.000000,0.003576
160.000000,0.003671
170.000000,0.003903
180.000000,0.003889
190.000000,0.003546
200.000000,0.003865
210.000000,0.004010
220.000000,0.004181
230.000000,0.004323
240.000000,0.003980
250.000000,0.004135
260.000000,0.004264
270.000000,0.004458
280.000000,0.004529
290.000000,0.004262
300.000000,0.004624
310.000000,0.004570
320.000000,0.005248
330.000000,0.004815
340.000000,0.004849
350.000000,0.005777
360.000000,0.005576
370.000000,0.004794
380.000000,0.004871
390.000000,0.013682
400.000000,0.019507
410.000000,0.004975
420.000000,0.005128
430.000000,0.005638
440.000000,0.005249
450.000000,0.005387
460.000000,0.006208
470.000000,0.011421
480.000000,0.005425
490.000000,0.024095
500.000000,0.012995
510.000000,0.028285
520.000000,0.025734
530.000000,0.005134
540.000000,0.005239
550.000000,0.008737
560.000000,0.005612
570.000000,0.004784
580.000000,0.004506
590.000000,0.004415
600.000000,0.004738
610.000000,0.004676
620.000000,0.004263
630.000000,0.004500
640.000000,0.004895
650.000000,0.004667
660.000000,0.004759
670.000000,0.004440
680.000000,0.004955
690.000000,0.005028
700.000000,0.004650
710.000000,0.004926
720.000000,0.005081
730.000000,0.004537
740.000000,0.003729
750.000000,0.003855
760.000000,0.003904
770.000000,0.004395
780.000000,0.004800
790.000000,0.004434
800.000000,0.004190
810.000000,0.004107
820.000000,0.004217
830.000000,0.004584
840.000000,0.004466
850.000000,0.004141
860.000000,0.004482
870.000000,0.004493
880.000000,0.005194
890.000000,0.005452
900.000000,0.005081
910.000000,0.004522
920.000000,0.004473
930.000000,0.004369
940.000000,0.005242
950.000000,0.005198
960.000000,0.005372
970.000000,0.005727
980.000000,0.005945
990.000000,0.005313
1000.000000,0.005604
1010.000000,0.006445
1020.000000,0.005963
1030.000000,0.005869
1040.000000,0.005402
1050.000000,0.005603
1060.000000,0.005095
1070.000000,0.005385
1080.000000,0.005830
1090.000000,0.005598
1100.000000,0.005196
1110.000000,0.005461
1120.000000,0.005292
1130.000000,0.005097
1140.000000,0.005462
1150.000000,0.005098
1160.000000,0.004968
1170.000000,0.005581
1180.000000,0.004979
1190.000000,0.004658


==> QoS demo sigcomm 2022/data/Avg_Delay_UCMP_KF_10.csv <==
Time,Delay
0.000000,0.000000
10.000000,0.000789
20.000000,0.001501
30.000000,0.001454
40.000000,0.001971
50.000000,0.002108
60.000000,0.002449
70.000000,0.002222
80.000000,0.002779
90.000000,0.002583
100.000000,0.002594
110.000000,0.002541
120.000000,0.002411
130.000000,0.002137
140.000000,0.002535
150.000000,0.002606
160.000000,0.003784
170.000000,0.003424
180.000000,0.003342
190.000000,0.003094
200.000000,0.003623
210.000000,0.003652
220.000000,0.003526
230.000000,0.004084
240.000000,0.004124
250.000000,0.004465
260.000000,0.005257
270.000000,0.005510
280.000000,0.005311
290.000000,0.004919
300.000000,0.004906
310.000000,0.006387
320.000000,0.151364
330.000000,0.007524
340.000000,0.004096
350.000000,0.004714
360.000000,0.004792
370.000000,0.005019
380.000000,0.004887
390.000000,0.009558
400.000000,0.023538
410.000000,0.005304
420.000000,0.005048
430.000000,0.005434
440.000000,0.005191
450.000000,0.005054
460.000000,0.005307
470.000000,0.005537
480.000000,0.005306
490.000000,0.006355
500.000000,0.005475
510.000000,0.005370
520.000000,0.005398
530.000000,0.005088
540.000000,0.004732
550.000000,0.005418
560.000000,0.005191
570.000000,0.004774
580.000000,0.004750
590.000000,0.004986
600.000000,0.004513
610.000000,0.004834
620.000000,0.004613
630.000000,0.005069
640.000000,0.022387
650.000000,0.004561
660.000000,0.004295
670.000000,0.003713
680.000000,0.004745
690.000000,0.004418
700.000000,0.004191
710.000000,0.003788
720.000000,0.002887
730.000000,0.002328
740.000000,0.001898
750.000000,0.001515
760.000000,0.001693
770.000000,0.002234
780.000000,0.002686
790.000000,0.003295
800.000000,0.002018
810.000000,0.002484
820.000000,0.003531
830.000000,0.003193
840.000000,0.002181
850.000000,0.001548
860.000000,0.001725
870.000000,0.002751
880.000000,0.002620
890.000000,0.003011
900.000000,0.004166
910.000000,0.004104
920.000000,0.004044
930.000000,0.004494
940.000000,0.005334
950.000000,0.005013
960.000000,0.005090
970.000000,0.005712
980.000000,0.005973
990.000000,0.005132
1000.000000,0.005496
1010.000000,0.005712
1020.000000,0.005771
1030.000000,0.005266
1040.000000,0.005699
1050.000000,0.005589
1060.000000,0.005623
1070.000000,0.005670
1080.000000,0.005677
1090.000000,0.005851
1100.000000,0.006043
1110.000000,0.005435
1120.000000,0.013894
1130.000000,0.005846
1140.000000,0.017725
1150.000000,0.006271
1160.000000,0.005366
1170.000000,0.004792
1180.000000,0.005078
1190.000000,0.005296


==> QoS demo sigcomm 2022/data/MLU_ECMP_10.csv <==
Time,MLU
10.000000,0.107074
20.000000,0.135154
30.000000,0.123599
40.000000,0.153901
50.000000,0.114279
60.000000,0.091739
70.000000,0.135072
80.000000,0.346956
90.000000,0.333647
100.000000,0.206598
110.000000,0.310083
120.000000,0.221501
130.000000,0.120897
140.000000,0.106923
150.000000,0.155196
160.000000,0.177063
170.000000,0.258507
180.000000,0.431798
190.000000,0.235856
200.000000,0.326377
210.000000,0.538961
220.000000,0.423007
230.000000,0.230589
240.000000,0.422052
250.000000,0.436332
260.000000,0.495246
270.000000,0.606611
280.000000,0.715734
290.000000,0.381103
300.000000,0.534649
310.000000,0.569392
320.000000,0.845947
330.000000,0.693596
340.000000,0.671244
350.000000,0.794229
360.000000,0.576534
370.000000,0.789881
380.000000,0.589894
390.000000,0.863589
400.000000,0.902584
410.000000,0.768800
420.000000,0.782279
430.000000,0.892259
440.000000,0.791250
450.000000,0.783106
460.000000,0.682698
470.000000,0.806040
480.000000,0.816184
490.000000,0.884681
500.000000,0.851399
510.000000,0.865512
520.000000,0.820458
530.000000,0.619719
540.000000,0.724916
550.000000,0.800416
560.000000,0.828944
570.000000,0.464050
580.000000,0.495206
590.000000,0.577489
600.000000,0.581526
610.000000,0.452437
620.000000,0.582606
630.000000,0.577128
640.000000,0.458751
650.000000,0.332220
660.000000,0.360946
670.000000,0.394135
680.000000,0.313790
690.000000,0.385083
700.000000,0.570758
710.000000,0.405083
720.000000,0.304952
730.000000,0.256197
740.000000,0.290746
750.000000,0.560748
760.000000,0.434845
770.000000,0.236408
780.000000,0.250235
790.000000,0.354339
800.000000,0.435122
810.000000,0.272312
820.000000,0.489545
830.000000,0.417502
840.000000,0.668838
850.000000,0.549084
860.000000,0.429964
870.000000,0.375328
880.000000,0.673230
890.000000,0.470882
900.000000,0.703100
910.000000,0.411955
920.000000,0.310212
930.000000,0.481047
940.000000,0.774460
950.000000,0.491562
960.000000,0.726998
970.000000,0.874093
980.000000,0.848507
990.000000,0.810276
1000.000000,0.868933
1010.000000,0.885822
1020.000000,0.868934
1030.000000,0.755777
1040.000000,0.645745
1050.000000,0.696416
1060.000000,0.656525
1070.000000,0.636788
1080.000000,0.766930
1090.000000,0.877352
1100.000000,0.771092
1110.000000,0.630019
1120.000000,0.639584
1130.000000,0.833816
1140.000000,0.768131
1150.000000,0.659484
1160.000000,0.576247
1170.000000,0.462090
1180.000000,0.814647
1190.000000,0.516554


==> QoS demo sigcomm 2022/data/MLU_UCMPC_10.csv <==
Time,MLU
10.000000,0.107074
20.000000,0.184355
30.000000,0.160759
40.000000,0.166910
50.000000,0.137611
60.000000,0.182018
70.000000,0.249903
80.000000,0.532830
90.000000,0.455180
100.000000,0.262224
110.000000,0.354284
120.000000,0.303630
130.000000,0.238763
140.000000,0.104822
150.000000,0.332368
160.000000,0.288464
170.000000,0.266402
180.000000,0.517021
190.000000,0.397383
200.000000,0.582858
210.000000,0.585966
220.000000,0.471122
230.000000,0.372979
240.000000,0.527589
250.000000,0.665818
260.000000,0.519461
270.000000,0.516263
280.000000,0.752772
290.000000,0.448701
300.000000,0.529594
310.000000,0.618537
320.000000,0.896097
330.000000,0.653081
340.000000,0.583768
350.000000,0.904521
360.000000,0.525789
370.000000,0.790239
380.000000,0.750416
390.000000,0.889237
400.000000,0.915682
410.000000,0.601056
420.000000,0.678500
430.000000,0.821722
440.000000,0.910975
450.000000,0.873521
460.000000,0.762041
470.000000,0.667324
480.000000,0.776205
490.000000,0.894897
500.000000,0.847238
510.000000,0.801395
520.000000,0.878627
530.000000,0.689556
540.000000,0.710020
550.000000,0.728344
560.000000,0.749926
570.000000,0.732748
580.000000,0.425972
590.000000,0.503638
600.000000,0.461535
610.000000,0.509236
620.000000,0.507659
630.000000,0.781095
640.000000,0.808291
650.000000,0.370166
660.000000,0.330413
670.000000,0.435997
680.000000,0.514024
690.000000,0.433738
700.000000,0.459120
710.000000,0.357636
720.000000,0.338613
730.000000,0.349805
740.000000,0.306883
750.000000,0.414012
760.000000,0.448308
770.000000,0.257922
780.000000,0.378976
790.000000,0.413309
800.000000,0.371802
810.000000,0.233907
820.000000,0.335299
830.000000,0.397094
840.000000,0.509777
850.000000,0.528262
860.000000,0.398292
870.000000,0.427546
880.000000,0.528691
890.000000,0.475198
900.000000,0.765192
910.000000,0.614987
920.000000,0.503769
930.000000,0.646186
940.000000,0.892459
950.000000,0.871478
960.000000,0.712273
970.000000,0.854927
980.000000,0.727293
990.000000,0.737420
1000.000000,0.881079
1010.000000,0.664937
1020.000000,0.714297
1030.000000,0.777660
1040.000000,0.551572
1050.000000,0.584496
1060.000000,0.701057
1070.000000,0.643292
1080.000000,0.738635
1090.000000,0.614144
1100.000000,0.450751
1110.000000,0.659646
1120.000000,0.549472
1130.000000,0.606222
1140.000000,0.501519
1150.000000,0.465739
1160.000000,0.435755
1170.000000,0.426145
1180.000000,0.523002
1190.000000,0.331582


==> QoS demo sigcomm 2022/data/MLU_UCMPC_IdP50_10.csv <==
Time,MLU
10.000000,0.053451
20.000000,0.094100
30.000000,0.089932
40.000000,0.077255
50.000000,0.061108
60.000000,0.105989
70.000000,0.147226
80.000000,0.217328
90.000000,0.196011
100.000000,0.219136
110.000000,0.199315
120.000000,0.252232
130.000000,0.209734
140.000000,0.056649
150.000000,0.155128
160.000000,0.276060
170.000000,0.315434
180.000000,0.283224
190.000000,0.260461
200.000000,0.259333
210.000000,0.347835
220.000000,0.378160
230.000000,0.327596
240.000000,0.365090
250.000000,0.384525
260.000000,0.379699
270.000000,0.464518
280.000000,0.472219
290.000000,0.326911
300.000000,0.404330
310.000000,0.424600
320.000000,0.648536
330.000000,0.563266
340.000000,0.526946
350.000000,0.679044
360.000000,0.569566
370.000000,0.541955
380.000000,0.509529
390.000000,0.699872
400.000000,0.706172
410.000000,0.595258
420.000000,0.649071
430.000000,0.752524
440.000000,0.628037
450.000000,0.596509
460.000000,0.726166
470.000000,0.753997
480.000000,0.599451
490.000000,0.829126
500.000000,0.780354
510.000000,0.890368
520.000000,0.797203
530.000000,0.710574
540.000000,0.607679
550.000000,0.722859
560.000000,0.723838
570.000000,0.529793
580.000000,0.328525
590.000000,0.332435
600.000000,0.418345
610.000000,0.535460
620.000000,0.304866
630.000000,0.415087
640.000000,0.463328
650.000000,0.307270
660.000000,0.286379
670.000000,0.303297
680.000000,0.308631
690.000000,0.366840
700.000000,0.479712
710.000000,0.312326
720.000000,0.255838
730.000000,0.211638
740.000000,0.239938
750.000000,0.298869
760.000000,0.265948
770.000000,0.191742
780.000000,0.280595
790.000000,0.268594
800.000000,0.228334
810.000000,0.218316
820.000000,0.331199
830.000000,0.359416
840.000000,0.430387
850.000000,0.399161
860.000000,0.275159
870.000000,0.376531
880.000000,0.459724
890.000000,0.504592
900.000000,0.459730
910.000000,0.350152
920.000000,0.289824
930.000000,0.322156
940.000000,0.693048
950.000000,0.559577
960.000000,0.655547
970.000000,0.679377
980.000000,0.637221
990.000000,0.611752
1000.000000,0.607169
1010.000000,0.738412
1020.000000,0.652672
1030.000000,0.686129
1040.000000,0.582115
1050.000000,0.569083
1060.000000,0.541657
1070.000000,0.532675
1080.000000,0.607015
1090.000000,0.566605
1100.000000,0.469638
1110.000000,0.550516
1120.000000,0.444227
1130.000000,0.578863
1140.000000,0.530437
1150.000000,0.456200
1160.000000,0.409767
1170.000000,0.453907
1180.000000,0.504475
1190.000000,0.345888


==> data/Avg_DelayL3_ECMP_10.csv <==
Time,Delay
0.000000,0.000000
10.000000,0.002793
20.000000,0.003705
30.000000,0.003339
40.000000,0.003999
50.000000,0.003795
60.000000,0.003304
70.000000,0.003476
80.000000,0.004027
90.000000,0.003685
100.000000,0.003275
110.000000,0.003805
120.000000,0.003224
130.000000,0.003224
140.000000,0.003857
150.000000,0.003383
160.000000,0.003402
170.000000,0.003647
180.000000,0.003819
190.000000,0.003700
200.000000,0.003683
210.000000,0.004103
220.000000,0.003655
230.000000,0.003269
240.000000,0.003803
250.000000,0.004206
260.000000,0.004392
270.000000,0.004672
280.000000,0.005603
290.000000,0.004103
300.000000,0.004283
310.000000,0.004595
320.000000,0.006291
330.000000,0.005347
340.000000,0.004499
350.000000,0.005264
360.000000,0.004887
370.000000,0.006426
380.000000,0.004938
390.000000,0.006539
400.000000,0.006940
410.000000,0.006101
420.000000,0.006504
430.000000,0.007275
440.000000,0.005847
450.000000,0.006032
460.000000,0.005231
470.000000,0.005673
480.000000,0.006129
490.000000,0.007355
500.000000,0.006701
510.000000,0.006854
520.000000,0.006294
530.000000,0.005062
540.000000,0.005799
550.000000,0.007184
560.000000,0.007014
570.000000,0.004488
580.000000,0.004748
590.000000,0.005161
600.000000,0.004850
610.000000,0.004369
620.000000,0.004988
630.000000,0.005132
640.000000,0.004519
650.000000,0.004277
660.000000,0.004531
670.000000,0.004728
680.000000,0.004361
690.000000,0.004109
700.000000,0.005106
710.000000,0.004569
720.000000,0.004286
730.000000,0.004166
740.000000,0.004394
750.000000,0.005202
760.000000,0.004960
770.000000,0.004165
780.000000,0.003872
790.000000,0.004369
800.000000,0.004429
810.000000,0.004011
820.000000,0.004855
830.000000,0.004463
840.000000,0.004970
850.000000,0.004667
860.000000,0.004672
870.000000,0.004201
880.000000,0.005837
890.000000,0.004492
900.000000,0.005448
910.000000,0.004176
920.000000,0.003985
930.000000,0.004799
940.000000,0.006356
950.000000,0.004842
960.000000,0.005754
970.000000,0.006758
980.000000,0.006396
990.000000,0.006011
1000.000000,0.007137
1010.000000,0.007070
1020.000000,0.007083
1030.000000,0.005977
1040.000000,0.005257
1050.000000,0.005726
1060.000000,0.005543
1070.000000,0.005414
1080.000000,0.006430
1090.000000,0.007407
1100.000000,0.006169
1110.000000,0.004923
1120.000000,0.005312
1130.000000,0.007401
1140.000000,0.006130
1150.000000,0.004996
1160.000000,0.005154
1170.000000,0.004836
1180.000000,0.007106
1190.000000,0.004923


==> data/Avg_DelayL3_UCMP_10.csv <==
Time,Delay
0.000000,0.000000
10.000000,0.000931
20.000000,0.001930
30.000000,0.001757
40.000000,0.002552
50.000000,0.002550
60.000000,0.002878
70.000000,0.002579
80.000000,0.003958
90.000000,0.003200
100.000000,0.002448
110.000000,0.002829
120.000000,0.002672
130.000000,0.002107
140.000000,0.003064
150.000000,0.002701
160.000000,0.003504
170.000000,0.003684
180.000000,0.003806
190.000000,0.003303
200.000000,0.004382
210.000000,0.004418
220.000000,0.003760
230.000000,0.003817
240.000000,0.004436
250.000000,0.005457
260.000000,0.004868
270.000000,0.004714
280.000000,0.005832
290.000000,0.004586
300.000000,0.004794
310.000000,0.005799
320.000000,0.007296
330.000000,0.004994
340.000000,0.004511
350.000000,0.006149
360.000000,0.004561
370.000000,0.006649
380.000000,0.006197
390.000000,0.007189
400.000000,0.006811
410.000000,0.005024
420.000000,0.005206
430.000000,0.006879
440.000000,0.009137
450.000000,0.008173
460.000000,0.006647
470.000000,0.005013
480.000000,0.006132
490.000000,0.008148
500.000000,0.007581
510.000000,0.006534
520.000000,0.007397
530.000000,0.005200
540.000000,0.005466
550.000000,0.005539
560.000000,0.006188
570.000000,0.005597
580.000000,0.004750
590.000000,0.004747
600.000000,0.004427
610.000000,0.004963
620.000000,0.005243
630.000000,0.006777
640.000000,0.006957
650.000000,0.004785
660.000000,0.004361
670.000000,0.004701
680.000000,0.005288
690.000000,0.004702
700.000000,0.004273
710.000000,0.004340
720.000000,0.004437
730.000000,0.004576
740.000000,0.004180
750.000000,0.004582
760.000000,0.004929
770.000000,0.003756
780.000000,0.004097
790.000000,0.004660
800.000000,0.004526
810.000000,0.003990
820.000000,0.004160
830.000000,0.004330
840.000000,0.004067
850.000000,0.004903
860.000000,0.004605
870.000000,0.004154
880.000000,0.004762
890.000000,0.005090
900.000000,0.006273
910.000000,0.005289
920.000000,0.005250
930.000000,0.005871
940.000000,0.008128
950.000000,0.008270
960.000000,0.005743
970.000000,0.006972
980.000000,0.005699
990.000000,0.005026
1000.000000,0.006433
1010.000000,0.005190
1020.000000,0.005521
1030.000000,0.006571
1040.000000,0.004954
1050.000000,0.005069
1060.000000,0.005739
1070.000000,0.005268
1080.000000,0.005963
1090.000000,0.004917
1100.000000,0.004375
1110.000000,0.004975
1120.000000,0.004738
1130.000000,0.004977
1140.000000,0.004356
1150.000000,0.004231
1160.000000,0.004355
1170.000000,0.004449
1180.000000,0.004572
1190.000000,0.004062


==> data/Avg_DelayL3_UCMP_KF_10.csv <==
Time,Delay
0.000000,0.000000
10.000000,0.000655
20.000000,0.001263
30.000000,0.001228
40.000000,0.001674
50.000000,0.001795
60.000000,0.002102
70.000000,0.001875
80.000000,0.002305
90.000000,0.002125
100.000000,0.002175
110.000000,0.002120
120.000000,0.002042
130.000000,0.001784
140.000000,0.002177
150.000000,0.002327
160.000000,0.003303
170.000000,0.002937
180.000000,0.002834
190.000000,0.002590
200.000000,0.003151
210.000000,0.003115
220.000000,0.003078
230.000000,0.003597
240.000000,0.003508
250.000000,0.003862
260.000000,0.004692
270.000000,0.004764
280.000000,0.004610
290.000000,0.004348
300.000000,0.004211
310.000000,0.004940
320.000000,0.006844
330.000000,0.004270
340.000000,0.003966
350.000000,0.004358
360.000000,0.004258
370.000000,0.004280
380.000000,0.004261
390.000000,0.005073
400.000000,0.005368
410.000000,0.004645
420.000000,0.004354
430.000000,0.004693
440.000000,0.004641
450.000000,0.004634
460.000000,0.004735
470.000000,0.004909
480.000000,0.004702
490.000000,0.004890
500.000000,0.004787
510.000000,0.004671
520.000000,0.004807
530.000000,0.004541
540.000000,0.004303
550.000000,0.005199
560.000000,0.004516
570.000000,0.004502
580.000000,0.004271
590.000000,0.004502
600.000000,0.004490
610.000000,0.004455
620.000000,0.004228
630.000000,0.005712
640.000000,0.006899
650.000000,0.004689
660.000000,0.004154
670.000000,0.004373
680.000000,0.004268
690.000000,0.003994
700.000000,0.003720
710.000000,0.003873
720.000000,0.003873
730.000000,0.004228
740.000000,0.003644
750.000000,0.003762
760.000000,0.004181
770.000000,0.003480
780.000000,0.003657
790.000000,0.003983
800.000000,0.004070
810.000000,0.003908
820.000000,0.004013
830.000000,0.003810
840.000000,0.003924
850.000000,0.004447
860.000000,0.003895
870.000000,0.003828
880.000000,0.004315
890.000000,0.004072
900.000000,0.004113
910.000000,0.003663
920.000000,0.004118
930.000000,0.004109
940.000000,0.004741
950.000000,0.004682
960.000000,0.004942
970.000000,0.005216
980.000000,0.005286
990.000000,0.004597
1000.000000,0.004976
1010.000000,0.005251
1020.000000,0.005198
1030.000000,0.004639
1040.000000,0.005294
1050.000000,0.004873
1060.000000,0.004932
1070.000000,0.004916
1080.000000,0.004840
1090.000000,0.005203
1100.000000,0.005296
1110.000000,0.004740
1120.000000,0.005840
1130.000000,0.004854
1140.000000,0.006628
1150.000000,0.004956
1160.000000,0.004590
1170.000000,0.004376
1180.000000,0.004813
1190.000000,0.004502


==> data/Avg_Delay_ECMP_10.csv <==
Time,Delay
0.000000,0.000000
10.000000,0.003334
20.000000,0.004478
30.000000,0.003987
40.000000,0.004680
50.000000,0.004481
60.000000,0.003946
70.000000,0.004106
80.000000,0.004696
90.000000,0.004281
100.000000,0.003731
110.000000,0.004380
120.000000,0.003731
130.000000,0.003743
140.000000,0.004516
150.000000,0.004000
160.000000,0.004049
170.000000,0.004275
180.000000,0.004302
190.000000,0.004436
200.000000,0.004344
210.000000,0.004629
220.000000,0.004220
230.000000,0.003792
240.000000,0.004386
250.000000,0.004961
260.000000,0.005071
270.000000,0.005260
280.000000,0.006202
290.000000,0.004684
300.000000,0.004946
310.000000,0.005182
320.000000,0.070940
330.000000,0.006565
340.000000,0.005447
350.000000,0.009725
360.000000,0.005568
370.000000,0.012387
380.000000,0.006930
390.000000,0.072505
400.000000,0.308266
410.000000,0.083670
420.000000,0.015836
430.000000,0.141231
440.000000,0.092859
450.000000,0.014904
460.000000,0.006131
470.000000,0.007533
480.000000,0.011280
490.000000,0.059909
500.000000,0.068510
510.000000,0.027560
520.000000,0.056160
530.000000,0.005958
540.000000,0.006668
550.000000,0.020279
560.000000,0.091693
570.000000,0.005451
580.000000,0.005490
590.000000,0.005913
600.000000,0.005764
610.000000,0.005439
620.000000,0.005657
630.000000,0.005820
640.000000,0.005492
650.000000,0.005195
660.000000,0.005540
670.000000,0.005755
680.000000,0.004968
690.000000,0.004765
700.000000,0.005822
710.000000,0.005412
720.000000,0.005764
730.000000,0.004496
740.000000,0.004713
750.000000,0.004578
760.000000,0.004085
770.000000,0.003642
780.000000,0.003909
790.000000,0.004299
800.000000,0.005254
810.000000,0.004479
820.000000,0.005499
830.000000,0.005110
840.000000,0.006332
850.000000,0.005172
860.000000,0.005236
870.000000,0.004438
880.000000,0.006474
890.000000,0.005443
900.000000,0.006513
910.000000,0.004839
920.000000,0.004668
930.000000,0.005523
940.000000,0.007410
950.000000,0.005631
960.000000,0.006682
970.000000,0.028816
980.000000,0.054838
990.000000,0.007837
1000.000000,0.058385
1010.000000,0.072474
1020.000000,0.126721
1030.000000,0.065984
1040.000000,0.006007
1050.000000,0.006494
1060.000000,0.006134
1070.000000,0.006551
1080.000000,0.024321
1090.000000,0.160529
1100.000000,0.025851
1110.000000,0.005635
1120.000000,0.005959
1130.000000,0.034431
1140.000000,0.021014
1150.000000,0.006483
1160.000000,0.006003
1170.000000,0.005451
1180.000000,0.016249
1190.000000,0.005730


==> data/Avg_Delay_UCMPC_10.csv <==
Time,Delay
0.000000,0.000000
10.000000,0.001111
20.000000,0.002290
30.000000,0.002078
40.000000,0.003019
50.000000,0.003002
60.000000,0.003407
70.000000,0.003026
80.000000,0.004613
90.000000,0.003774
100.000000,0.002850
110.000000,0.003242
120.000000,0.003158
130.000000,0.002460
140.000000,0.003591
150.000000,0.003146
160.000000,0.004178
170.000000,0.004309
180.000000,0.004356
190.000000,0.003884
200.000000,0.004932
210.000000,0.004958
220.000000,0.004333
230.000000,0.004470
240.000000,0.005234
250.000000,0.006149
260.000000,0.005614
270.000000,0.005541
280.000000,0.006606
290.000000,0.005341
300.000000,0.005541
310.000000,0.018107
320.000000,0.329707
330.000000,0.120867
340.000000,0.004472
350.000000,0.035577
360.000000,0.005305
370.000000,0.025035
380.000000,0.025592
390.000000,0.084324
400.000000,0.093630
410.000000,0.006375
420.000000,0.006129
430.000000,0.020277
440.000000,0.200158
450.000000,0.103147
460.000000,0.048832
470.000000,0.005907
480.000000,0.013752
490.000000,0.075938
500.000000,0.105296
510.000000,0.023178
520.000000,0.029961
530.000000,0.005929
540.000000,0.005976
550.000000,0.006133
560.000000,0.016476
570.000000,0.006125
580.000000,0.005364
590.000000,0.005449
600.000000,0.004293
610.000000,0.005020
620.000000,0.005074
630.000000,0.008768
640.000000,0.059123
650.000000,0.004832
660.000000,0.004987
670.000000,0.003886
680.000000,0.005705
690.000000,0.005415
700.000000,0.004769
710.000000,0.004021
720.000000,0.003319
730.000000,0.002499
740.000000,0.002270
750.000000,0.001583
760.000000,0.001425
770.000000,0.002090
780.000000,0.003037
790.000000,0.004279
800.000000,0.002398
810.000000,0.002598
820.000000,0.004210
830.000000,0.003813
840.000000,0.002381
850.000000,0.001563
860.000000,0.001836
870.000000,0.002813
880.000000,0.002482
890.000000,0.003545
900.000000,0.006498
910.000000,0.005856
920.000000,0.005007
930.000000,0.006485
940.000000,0.158198
950.000000,0.273913
960.000000,0.006170
970.000000,0.027338
980.000000,0.015044
990.000000,0.005502
1000.000000,0.030862
1010.000000,0.008893
1020.000000,0.006042
1030.000000,0.028656
1040.000000,0.005711
1050.000000,0.005723
1060.000000,0.006317
1070.000000,0.005631
1080.000000,0.006612
1090.000000,0.005522
1100.000000,0.004854
1110.000000,0.005425
1120.000000,0.005339
1130.000000,0.005525
1140.000000,0.004844
1150.000000,0.004375
1160.000000,0.004868
1170.000000,0.004816
1180.000000,0.004740
1190.000000,0.004445


==> data/Avg_Delay_UCMPC_IdP50_10.csv <==
Time,Delay
0.000000,0.000000
10.000000,0.001804
20.000000,0.002801
30.000000,0.003192
40.000000,0.002814
50.000000,0.003028
60.000000,0.003494
70.000000,0.003437
80.000000,0.003399
90.000000,0.003490
100.000000,0.003931
110.000000,0.003367
120.000000,0.004085
130.000000,0.003925
140.000000,0.003164
150.000000,0.003576
160.000000,0.003671
170.000000,0.003903
180.000000,0.003889
190.000000,0.003546
200.000000,0.003865
210.000000,0.004010
220.000000,0.004181
230.000000,0.004323
240.000000,0.003980
250.000000,0.004135
260.000000,0.004264
270.000000,0.004458
280.000000,0.004529
290.000000,0.004262
300.000000,0.004624
310.000000,0.004570
320.000000,0.005248
330.000000,0.004815
340.000000,0.004849
350.000000,0.005777
360.000000,0.005576
370.000000,0.004794
380.000000,0.004871
390.000000,0.013682
400.000000,0.019507
410.000000,0.004975
420.000000,0.005128
430.000000,0.005638
440.000000,0.005249
450.000000,0.005387
460.000000,0.006208
470.000000,0.011421
480.000000,0.005425
490.000000,0.024095
500.000000,0.012995
510.000000,0.028285
520.000000,0.025734
530.000000,0.005134
540.000000,0.005239
550.000000,0.008737
560.000000,0.005612
570.000000,0.004784
580.000000,0.004506
590.000000,0.004415
600.000000,0.004738
610.000000,0.004676
620.000000,0.004263
630.000000,0.004500
640.000000,0.004895
650.000000,0.004667
660.000000,0.004759
670.000000,0.004440
680.000000,0.004955
690.000000,0.005028
700.000000,0.004650
710.000000,0.004926
720.000000,0.005081
730.000000,0.004537
740.000000,0.003729
750.000000,0.003855
760.000000,0.003904
770.000000,0.004395
780.000000,0.004800
790.000000,0.004434
800.000000,0.004190
810.000000,0.004107
820.000000,0.004217
830.000000,0.004584
840.000000,0.004466
850.000000,0.004141
860.000000,0.004482
870.000000,0.004493
880.000000,0.005194
890.000000,0.005452
900.000000,0.005081
910.000000,0.004522
920.000000,0.004473
930.000000,0.004369
940.000000,0.005242
950.000000,0.005198
960.000000,0.005372
970.000000,0.005727
980.000000,0.005945
990.000000,0.005313
1000.000000,0.005604
1010.000000,0.006445
1020.000000,0.005963
1030.000000,0.005869
1040.000000,0.005402
1050.000000,0.005603
1060.000000,0.005095
1070.000000,0.005385
1080.000000,0.005830
1090.000000,0.005598
1100.000000,0.005196
1110.000000,0.005461
1120.000000,0.005292
1130.000000,0.005097
1140.000000,0.005462
1150.000000,0.005098
1160.000000,0.004968
1170.000000,0.005581
1180.000000,0.004979
1190.000000,0.004658


==> data/Avg_Delay_UCMP_KF_10.csv <==
Time,Delay
0.000000,0.000000
10.000000,0.000789
20.000000,0.001501
30.000000,0.001454
40.000000,0.001971
50.000000,0.002108
60.000000,0.002449
70.000000,0.002222
80.000000,0.002779
90.000000,0.002583
100.000000,0.002594
110.000000,0.002541
120.000000,0.002411
130.000000,0.002137
140.000000,0.002535
150.000000,0.002606
160.000000,0.003784
170.000000,0.003424
180.000000,0.003342
190.000000,0.003094
200.000000,0.003623
210.000000,0.003652
220.000000,0.003526
230.000000,0.004084
240.000000,0.004124
250.000000,0.004465
260.000000,0.005257
270.000000,0.005510
280.000000,0.005311
290.000000,0.004919
300.000000,0.004906
310.000000,0.006387
320.000000,0.151364
330.000000,0.007524
340.000000,0.004096
350.000000,0.004714
360.000000,0.004792
370.000000,0.005019
380.000000,0.004887
390.000000,0.009558
400.000000,0.023538
410.000000,0.005304
420.000000,0.005048
430.000000,0.005434
440.000000,0.005191
450.000000,0.005054
460.000000,0.005307
470.000000,0.005537
480.000000,0.005306
490.000000,0.006355
500.000000,0.005475
510.000000,0.005370
520.000000,0.005398
530.000000,0.005088
540.000000,0.004732
550.000000,0.005418
560.000000,0.005191
570.000000,0.004774
580.000000,0.004750
590.000000,0.004986
600.000000,0.004513
610.000000,0.004834
620.000000,0.004613
630.000000,0.005069
640.000000,0.022387
650.000000,0.004561
660.000000,0.004295
670.000000,0.003713
680.000000,0.004745
690.000000,0.004418
700.000000,0.004191
710.000000,0.003788
720.000000,0.002887
730.000000,0.002328
740.000000,0.001898
750.000000,0.001515
760.000000,0.001693
770.000000,0.002234
780.000000,0.002686
790.000000,0.003295
800.000000,0.002018
810.000000,0.002484
820.000000,0.003531
830.000000,0.003193
840.000000,0.002181
850.000000,0.001548
860.000000,0.001725
870.000000,0.002751
880.000000,0.002620
890.000000,0.003011
900.000000,0.004166
910.000000,0.004104
920.000000,0.004044
930.000000,0.004494
940.000000,0.005334
950.000000,0.005013
960.000000,0.005090
970.000000,0.005712
980.000000,0.005973
990.000000,0.005132
1000.000000,0.005496
1010.000000,0.005712
1020.000000,0.005771
1030.000000,0.005266
1040.000000,0.005699
1050.000000,0.005589
1060.000000,0.005623
1070.000000,0.005670
1080.000000,0.005677
1090.000000,0.005851
1100.000000,0.006043
1110.000000,0.005435
1120.000000,0.013894
1130.000000,0.005846
1140.000000,0.017725
1150.000000,0.006271
1160.000000,0.005366
1170.000000,0.004792
1180.000000,0.005078
1190.000000,0.005296


==> data/MLU_ECMP_10.csv <==
Time,MLU
10.000000,0.107074
20.000000,0.135154
30.000000,0.123599
40.000000,0.153901
50.000000,0.114279
60.000000,0.091739
70.000000,0.135072
80.000000,0.346956
90.000000,0.333647
100.000000,0.206598
110.000000,0.310083
120.000000,0.221501
130.000000,0.120897
140.000000,0.106923
150.000000,0.155196
160.000000,0.177063
170.000000,0.258507
180.000000,0.431798
190.000000,0.235856
200.000000,0.326377
210.000000,0.538961
220.000000,0.423007
230.000000,0.230589
240.000000,0.422052
250.000000,0.436332
260.000000,0.495246
270.000000,0.606611
280.000000,0.715734
290.000000,0.381103
300.000000,0.534649
310.000000,0.569392
320.000000,0.845947
330.000000,0.693596
340.000000,0.671244
350.000000,0.794229
360.000000,0.576534
370.000000,0.789881
380.000000,0.589894
390.000000,0.863589
400.000000,0.902584
410.000000,0.768800
420.000000,0.782279
430.000000,0.892259
440.000000,0.791250
450.000000,0.783106
460.000000,0.682698
470.000000,0.806040
480.000000,0.816184
490.000000,0.884681
500.000000,0.851399
510.000000,0.865512
520.000000,0.820458
530.000000,0.619719
540.000000,0.724916
550.000000,0.800416
560.000000,0.828944
570.000000,0.464050
580.000000,0.495206
590.000000,0.577489
600.000000,0.581526
610.000000,0.452437
620.000000,0.582606
630.000000,0.577128
640.000000,0.458751
650.000000,0.332220
660.000000,0.360946
670.000000,0.394135
680.000000,0.313790
690.000000,0.385083
700.000000,0.570758
710.000000,0.405083
720.000000,0.304952
730.000000,0.256197
740.000000,0.290746
750.000000,0.560748
760.000000,0.434845
770.000000,0.236408
780.000000,0.250235
790.000000,0.354339
800.000000,0.435122
810.000000,0.272312
820.000000,0.489545
830.000000,0.417502
840.000000,0.668838
850.000000,0.549084
860.000000,0.429964
870.000000,0.375328
880.000000,0.673230
890.000000,0.470882
900.000000,0.703100
910.000000,0.411955
920.000000,0.310212
930.000000,0.481047
940.000000,0.774460
950.000000,0.491562
960.000000,0.726998
970.000000,0.874093
980.000000,0.848507
990.000000,0.810276
1000.000000,0.868933
1010.000000,0.885822
1020.000000,0.868934
1030.000000,0.755777
1040.000000,0.645745
1050.000000,0.696416
1060.000000,0.656525
1070.000000,0.636788
1080.000000,0.766930
1090.000000,0.877352
1100.000000,0.771092
1110.000000,0.630019
1120.000000,0.639584
1130.000000,0.833816
1140.000000,0.768131
1150.000000,0.659484
1160.000000,0.576247
1170.000000,0.462090
1180.000000,0.814647
1190.000000,0.516554


==> data/MLU_UCMPC_10.csv <==
Time,MLU
10.000000,0.107074
20.000000,0.184355
30.000000,0.160759
40.000000,0.166910
50.000000,0.137611
60.000000,0.182018
70.000000,0.249903
80.000000,0.532830
90.000000,0.455180
100.000000,0.262224
110.000000,0.354284
120.000000,0.303630
130.000000,0.238763
140.000000,0.104822
150.000000,0.332368
160.000000,0.288464
170.000000,0.266402
180.000000,0.517021
190.000000,0.397383
200.000000,0.582858
210.000000,0.585966
220.000000,0.471122
230.000000,0.372979
240.000000,0.527589
250.000000,0.665818
260.000000,0.519461
270.000000,0.516263
280.000000,0.752772
290.000000,0.448701
300.000000,0.529594
310.000000,0.618537
320.000000,0.896097
330.000000,0.653081
340.000000,0.583768
350.000000,0.904521
360.000000,0.525789
370.000000,0.790239
380.000000,0.750416
390.000000,0.889237
400.000000,0.915682
410.000000,0.601056
420.000000,0.678500
430.000000,0.821722
440.000000,0.910975
450.000000,0.873521
460.000000,0.762041
470.000000,0.667324
480.000000,0.776205
490.000000,0.894897
500.000000,0.847238
510.000000,0.801395
520.000000,0.878627
530.000000,0.689556
540.000000,0.710020
550.000000,0.728344
560.000000,0.749926
570.000000,0.732748
580.000000,0.425972
590.000000,0.503638
600.000000,0.461535
610.000000,0.509236
620.000000,0.507659
630.000000,0.781095
640.000000,0.808291
650.000000,0.370166
660.000000,0.330413
670.000000,0.435997
680.000000,0.514024
690.000000,0.433738
700.000000,0.459120
710.000000,0.357636
720.000000,0.338613
730.000000,0.349805
740.000000,0.306883
750.000000,0.414012
760.000000,0.448308
770.000000,0.257922
780.000000,0.378976
790.000000,0.413309
800.000000,0.371802
810.000000,0.233907
820.000000,0.335299
830.000000,0.397094
840.000000,0.509777
850.000000,0.528262
860.000000,0.398292
870.000000,0.427546
880.000000,0.528691
890.000000,0.475198
900.000000,0.765192
910.000000,0.614987
920.000000,0.503769
930.000000,0.646186
940.000000,0.892459
950.000000,0.871478
960.000000,0.712273
970.000000,0.854927
980.000000,0.727293
990.000000,0.737420
1000.000000,0.881079
1010.000000,0.664937
1020.000000,0.714297
1030.000000,0.777660
1040.000000,0.551572
1050.000000,0.584496
1060.000000,0.701057
1070.000000,0.643292
1080.000000,0.738635
1090.000000,0.614144
1100.000000,0.450751
1110.000000,0.659646
1120.000000,0.549472
1130.000000,0.606222
1140.000000,0.501519
1150.000000,0.465739
1160.000000,0.435755
1170.000000,0.426145
1180.000000,0.523002
1190.000000,0.331582


==> data/MLU_UCMPC_IdP50_10.csv <==
Time,MLU
10.000000,0.053451
20.000000,0.094100
30.000000,0.089932
40.000000,0.077255
50.000000,0.061108
60.000000,0.105989
70.000000,0.147226
80.000000,0.217328
90.000000,0.196011
100.000000,0.219136
110.000000,0.199315
120.000000,0.252232
130.000000,0.209734
140.000000,0.056649
150.000000,0.155128
160.000000,0.276060
170.000000,0.315434
180.000000,0.283224
190.000000,0.260461
200.000000,0.259333
210.000000,0.347835
220.000000,0.378160
230.000000,0.327596
240.000000,0.365090
250.000000,0.384525
260.000000,0.379699
270.000000,0.464518
280.000000,0.472219
290.000000,0.326911
300.000000,0.404330
310.000000,0.424600
320.000000,0.648536
330.000000,0.563266
340.000000,0.526946
350.000000,0.679044
360.000000,0.569566
370.000000,0.541955
380.000000,0.509529
390.000000,0.699872
400.000000,0.706172
410.000000,0.595258
420.000000,0.649071
430.000000,0.752524
440.000000,0.628037
450.000000,0.596509
460.000000,0.726166
470.000000,0.753997
480.000000,0.599451
490.000000,0.829126
500.000000,0.780354
510.000000,0.890368
520.000000,0.797203
530.000000,0.710574
540.000000,0.607679
550.000000,0.722859
560.000000,0.723838
570.000000,0.529793
580.000000,0.328525
590.000000,0.332435
600.000000,0.418345
610.000000,0.535460
620.000000,0.304866
630.000000,0.415087
640.000000,0.463328
650.000000,0.307270
660.000000,0.286379
670.000000,0.303297
680.000000,0.308631
690.000000,0.366840
700.000000,0.479712
710.000000,0.312326
720.000000,0.255838
730.000000,0.211638
740.000000,0.239938
750.000000,0.298869
760.000000,0.265948
770.000000,0.191742
780.000000,0.280595
790.000000,0.268594
800.000000,0.228334
810.000000,0.218316
820.000000,0.331199
830.000000,0.359416
840.000000,0.430387
850.000000,0.399161
860.000000,0.275159
870.000000,0.376531
880.000000,0.459724
890.000000,0.504592
900.000000,0.459730
910.000000,0.350152
920.000000,0.289824
930.000000,0.322156
940.000000,0.693048
950.000000,0.559577
960.000000,0.655547
970.000000,0.679377
980.000000,0.637221
990.000000,0.611752
1000.000000,0.607169
1010.000000,0.738412
1020.000000,0.652672
1030.000000,0.686129
1040.000000,0.582115
1050.000000,0.569083
1060.000000,0.541657
1070.000000,0.532675
1080.000000,0.607015
1090.000000,0.566605
1100.000000,0.469638
1110.000000,0.550516
1120.000000,0.444227
1130.000000,0.578863
1140.000000,0.530437
1150.000000,0.456200
1160.000000,0.409767
1170.000000,0.453907
1180.000000,0.504475
1190.000000,0.345888

